Readable Yet Unpredictable: Rotated-Outcome Prediction in Vision-Language Models

Can vision-language models predict what a 180{\deg} rotation would reveal from the original image alone? We study this ability through Rotated-Outcome Prediction: given an original image, a model must answer what would be seen or read after a 180{\deg} in-plane rotation, without directly observing the rotated target. To isolate this gap, we introduce RotOutBench, a paired diagnostic benchmark spanning open visual cases and controlled text-image rotations. A sharp pattern emerges: many VLMs can recognize the relevant content when directly given either the original or rotated image, yet fail to infer the rotated result from the original image alone. On controlled text-image rotations, predicted-rotation accuracy collapses to near zero even for models with high direct-reading accuracy. A model-level case study further shows that the prediction state can approach a rotated-image reading state, while the final readout still shifts toward the original string. Current VLMs can recognize a transformed visual state when it is shown, but often fail to predict that state from the original view.

==> README_arxiv.txt <==
This directory contains the source files for the RotOutBench arXiv submission.

Compile with:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

The bibliography source custom.bib is included unchanged, and main.bbl is included for arXiv compatibility.

